ChPT and lattice QCD studies of doubly charmed baryons

The scattering lengths on the interactions between the spin-$1/2$ doubly charmed baryons and Nambu-Goldstone bosons are of great importance for the investigation of the spectroscopy of heavy flavored baryons. To that end, we have conducted a systematic analysis of the low-energy dynamics of doubly charmed baryons within the frameworks of chiral perturbation theory (ChPT) and lattice quantum chromodynamics (QCD). On the one hand, the S- and P-wave scattering lengths are predicted in a manifestly relativistic baryon ChPT at leading one-loop order. On the other hand, results of the S-wave scattering lengths for four elastic scattering single channels are obtained in lattice QCD for the first time.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

